Trial design considerations in the face of overdispersion and time-varying event rates: a meta-regression approach with an application in asthma

**Purpose:** Relative changes in event rates are a common primary endpoint in confirmatory asthma trials. Reliable assumptions about baseline event rates and extra-Poisson variability are essential for sample size planning. We synthesize placebo-group exacerbation data, evaluate calendar-time trends, and assess implications for trial design. **Methods:** We systematically reviewed randomized controlled trials reporting recurrent asthma exacerbations and extracted control-group outcomes classified by placebo type or asthma severity. Hierarchical negative binomial models accommodated heterogeneous reporting formats and jointly modeled event rates and overdispersion. We compared separate subgroup models with covariate-based models and used meta-regression to adjust for calendar-time trends. Trial design implications were illustrated using the NAVIGATOR trial. **Results:** Sixty-two trials met the inclusion criteria. The estimated relative change in annualized exacerbation rates was -1.8% per year (95% CrI: -7.5%, 4.3%), corresponding to a 16.5% decrease per decade (95% CrI: -54.2%, 52.2%). Substantial between-study heterogeneity in event rates and overdispersion was observed. Within-trial overdispersion was estimated as 1.53 (95% CrI: 0.60, 2.83). In an illustrative phase III design scenario, sample size requirements were sensitive to the target subgroup and uncertainty in the predicted event rate and overdispersion. **Conclusion:** Event rates in clinical trials exhibit considerable heterogeneity and potential temporal variation, and overdispersion is a critical design parameter. Comprehensive modelling of recurrent-event endpoints allows for evidence-based and robust sample size calculations and trial design.

==> AsthmaData.csv <==
"X.Record","label","study.id","Inclusion","acronym","registration","Placebo","pubyear","patients.itt","duration","addon.ics","addon.laba","age.min","age.max","fev1pp.max","fev1fvc.max","male.pc","age.mean","age.sd","fev1pp.mean","fev1pp.sd","fev1l.mean","fev1l.sd","smoker.pc","packyear.mean","packyear.sd","priorrate.mean","priorrate.sd","priorrate.time","diagage.mean","diagage.sd","sgrq.mean","sgrq.sd","act.mean","act.sd","acq.mean","acq.sd","aqlq.mean","aqlq.sd","...40","ec.mean","ec.sd","ei.pc","rate","rate.se","count","ptyr","n0","n1","n2","n3","p0","p1","p2","p3","trialfev1pp.mean","trialfev1pp.sd","trialfev1l.mean","trialfev1l.sd","steroid.mean","steroid.sd","comment","CentralID","comment2","comment_CR","source","rob.id","rob.overall","treatment","biological","baseline.fev1pp.mean","NHLBI"
"#24","PavordEtAl2012",24,"1","DREAM","NCT01000506","Placebo",2021,155,1,0,0,12,74,NA,NA,37,46.4,11.3,59,15,1.9,0.65,22,NA,NA,3.7,3.8,1,NA,NA,NA,NA,NA,NA,2.5,1.1,4.1,1.2,NA,280,101,1,2.4,0.11,372,155,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.96,NA,NA,NA,"oral corticosteroids and other",NA,NA,NA,NA,NA,NA,"intravenous mepolizumab",1,"59","severe"
"#5","RabeEtAl2018",5,"1",NA,"NCT02528214","Placebo",2018,107,0.461,0,1,12,NA,NA,NA,39,50.7,12.8,52.69,15.14,1.63,0.61,15.9,NA,NA,2.17,2.24,1,31.6,16.4,NA,NA,NA,NA,2.58,1.09,NA,NA,NA,325,298,NA,1.597,0.2028,78.775219,49.327,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.85,NA,NA,NA,"oral Glucocorticoid",NA,NA,NA,NA,NA,NA,NA,NA,"52.69","severe"
"#9","Bel EtAl2014",9,"1","SIRIUS","NCT01691508","Placebo",2014,66,0.667,0,0,28,70,NA,NA,55,50,10.71,57.8,18.5,2,0.82,38,NA,NA,2.9,2.8,1,NA,NA,45,18,NA,NA,2,1.2,NA,NA,NA,230,1001,NA,1.44,NA,67,44.022,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"oral Glucocorticoid",NA,NA,NA,NA,NA,NA,"mepolizumab",1,"57.8","severe"
"#10","Corren EtAl2017",10,"1","PATHWAY","NCT02054130","Placebo",2017,138,1,0,0,NA,NA,NA,NA,32,52.3,11.7,NA,NA,1.82,0.59,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.66,0.69,4.09,0.87,NA,380,328,NA,0.72,0.07598,99.36,138,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.76,NA,NA,NA,"oral Glucocorticoid and asthma-control medication",NA,NA,NA,NA,NA,NA,"tezepelumab",1,NA,"severe"
"#15","NairEtAl2017",15,"1","ZONDA","NCT02075255","Placebo",2017,75,0.533,0,0,18,75,80,NA,52,49.9,11.7,62,16.5,1.931,0.66,NA,NA,NA,2.5,1.8,1,NA,NA,NA,NA,NA,NA,2.7,1,4.1,1.1,NA,NA,NA,NA,1.83,0.2984,73.15425,39.975,57,18,NA,NA,0.76,0.24,NA,NA,NA,NA,NA,NA,NA,NA,"oral Glucocorticoid",NA,NA,NA,NA,NA,NA,"benralizumab",1,"62","moderate"
"#67","FergusonEtAl2017",67,"1","BISE","NCT02322775","placebo-ICS",2017,105,0.229885057471264,1,1,18,75,90,NA,36,51.1,12.6,71.6,12.8,2.246,0.768,34,4,NA,0.3,0.6,1,NA,NA,NA,NA,NA,NA,2.09,0.9,4,1.09,NA,NA,NA,NA,NA,NA,2,24.1379310344827,103,2,NA,NA,0.980952380952381,0.019047619047619,NA,NA,NA,NA,2.261,0.796,NA,NA,NA,NA,NA,NA,NA,NA,NA,"benralizumab",1,"71.6","moderate"
"#26","LedfordEtAl2017",26,"1","XPORT","NCT01125748","Placebo",2017,88,1,0,0,17,70,NA,NA,40,51.9,13.3,77.7,19.2,NA,NA,1.1,NA,NA,NA,NA,NA,27.7,16.1,NA,NA,21.3,3.8,1,0.8,NA,NA,NA,0.25,0.22,NA,NA,NA,NA,88,42,NA,NA,NA,0.477,NA,NA,NA,NA,NA,NA,NA,NA,NA,"permitted concomitant medications: ICSs, laba, leukotriene receptor antagonists, 5-lipoxygenase inhibitors,
anticholinergics (oral, inhaled, and/or nasal), mast cell stabilizers,
theophylline, and/or chronic oral corticosteroids,
all patients were on long-term omalizumab for at least 2 month prior (placebo then discontinued)
no exacerbation rate for placebo as patients allowed to unblind if >1 exacerbation",NA,NA,NA,NA,NA,NA,"omalizumab",1,"77.7","moderate"
"#33","HananiaEtAl2016a",33,"1","Lavolta I","NCT01867125","Placebo",2016,362,1,0,0,18,75,80,NA,36,51.3,13.3,61,10.6,1.85,0.593,20,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.69,0.76,NA,NA,NA,NA,NA,NA,NA,NA,NA,362,134,NA,NA,NA,0.37,NA,NA,NA,NA,NA,NA,NA,NA,NA,"can't find baseline exacerbation rate (was used for model and stratification but not recorded)",NA,NA,NA,NA,NA,NA,"Lebrikizumab",1,"61","moderate"
"#33","HananiaEtAl2016b",33,"1","Lavolta II","NCT01868061","Placebo",2016,354,1,0,0,18,75,80,NA,38,49.5,13.3,61.1,10.6,1.886,0.541,18,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.77,0.73,NA,NA,NA,NA,NA,NA,NA,NA,NA,354,127,NA,NA,NA,0.36,NA,NA,NA,NA,NA,NA,NA,NA,NA,"can't find baseline exacerbation rate (was used for model and stratification but not recorded)",NA,NA,NA,NA,NA,NA,"Lebrikizumab",1,"61.1","moderate"
"#51","ObyrneEtAl2016",51,"1",NA,"NCT01704495","Placebo-(ICS+LABA)",2016,162,0.5,1,1,18,NA,NA,NA,25.9,54,11.1,61.72,14.38,1.69,0.58,27.8,NA,NA,2.16,1,1,15.8,11.61,NA,NA,NA,NA,2.76,0.89,4.14,0.94,NA,190,NA,NA,0.2,0.0638297872340425,25,81,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"with or without additional prescribed controller medications, with the exception of 5-lipoxygenase
antagonists or any biological treatment (ie, omalizumab); exacerbation rate is for severe exacerbations (total number of mild to moderate exacerbations in placebo group was 8)",NA,NA,NA,NA,NA,NA,"AZD5069",NA,"61.72","moderate"
"#53","CorrenEtAl2011",53,"1",NA,"NCT00930163","Placebo",2011,112,0.613,0,0,NA,NA,80,NA,33,44,13,66,10,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.5,0.9,NA,NA,NA,NA,NA,NA,0.65,NA,44.6264,68.656,NA,NA,NA,NA,NA,NA,NA,NA,71.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"lebrikizumab",1,"66","moderate"
"#60","HananiaEtAl2011",60,"1",NA,"NCT00314575","Placebo",2011,423,1,1,1,12,75,80,NA,29.9,45.3,13.9,64.4,13.9,NA,NA,2.7,NA,NA,1.9,1.5,1,NA,NA,NA,NA,NA,NA,NA,NA,3.9,1.1,NA,NA,NA,NA,0.88,NA,372.24,423,242,107,34,23,0.575,0.254,8.1,5.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"omalizumab",1,"64.4","moderate"
"#531","GibsonEtAl2017",NA,"1","AMAZES","ANZCTR12609000197235","Placebo-(ICS+LABA)",2017,207,1,1,1,18,NA,NA,NA,42,NA,NA,73.58,18.83,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.55,0.79,5.35,0.89,NA,NA,NA,NA,1.86,0.1633,385.02,207,81,126,NA,NA,0.39,0.61,NA,NA,NA,NA,2.18,NA,NA,NA,"Age is only available as median (60.01). Eosinophils 0.28 median. ACQ is ACQ-5. Exacerbations are called moderate-to-severe and 95%CI around rate is 1.54-2.18. Confidence around FEV1 2.07-2.19","CN-01396330",NA,NA,"original literature search",14,"low","azithromycin",0,"73.58","moderate"
"#84","PauwelsEtAl1997",84,"1",NA,NA,"placebo-ICS",1997,213,1,1,0,18,70,50,NA,50.704,43,13.265,75.8,NA,2.53,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.3631,NA,6106,213,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"only ICB and LABA as treatment => unlear which is the palcebo group (a ICS and LABA are allowed in the placebo group)",NA,NA,NA,NA,NA,NA,"Formoterol and Budesonide",NA,"75.8","moderate"
"#532","ChuppEtAl2017",NA,"1","MUSCA","NCT02281318","placebo-ICS",2017,277,0.4615,1,1,12,NA,80,NA,36,52.1,12.9,55.2,14.6,1.7,0.6,NA,NA,NA,2.7,1.5,1,NA,NA,46.3,18.9,NA,NA,2.2,1.2,NA,NA,NA,350,NA,NA,1.21,NA,154.680955,127.8355,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.805,0.66,NA,NA,"ACQ is ACQ-5. Exacerbations are called clinically significant. Exacerbations requiring hospitalistion or ER visit are also reported, rate 0.1/yr.",NA,NA,NA,"original literature search",8,"low","mepolizumab",1,"55.2","severe"
"#95","MalerbaEtAl2015",95,"1","ANDAST",NA,"Placebo",2015,145,0.23,0,0,16,65,NA,NA,47.9,35.5,12.5,95.6,15.9452,3.389,0.8504,1.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,5.27,0.8504,NA,NA,NA,NA,NA,NA,NA,33.35,4,141,NA,NA,0.0275862068965517,0.972413793103448,NA,NA,NA,NA,3.460169,NA,NA,NA,"placebo patients taking short-acting ß2 antagonists as rescue medication only; number of severe exacerbations was reported, also number of significant ashma exacerbation episodes availiable",NA,NA,NA,NA,NA,NA,"andolast",NA,"95.6","mild"
"#171","BrightlingEtAl2015",171,"1",NA,"NCT01402986","Placebo-(ICS+LABA)",2015,151,0.9615,1,1,18,75,NA,NA,36,50.3,12.9,68,16.2,1.92,0.6,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.54,0.88,4.01,1.03,NA,370,580,NA,0.9,0.084,76,145.1865,NA,NA,NA,NA,NA,NA,NA,NA,69.32,NA,1.92,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"68","moderate"
"#111","WenzelEtAl2009",111,"1",NA,"NCT002077","placebo-ICS",2009,78,0.4598,1,0,18,NA,NA,NA,46.2,49.4,12,60.9,11.11,NA,NA,24.4,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,3,0.8,4.3,1.2,NA,NA,NA,NA,0.5,0.1211,17.9322,35.8644,NA,NA,NA,NA,NA,NA,NA,NA,63.34,NA,NA,NA,NA,NA,"remain on treatment with continuous oral corticosteroids (OCS) week 0-24; all patients were provided with fluticasone 500 mcg/salme-
terol 50 mcg for use during the first 52 weeks of the study; fev1pp.mean reported as FEV1% predicted prebronchodilator",NA,NA,NA,NA,NA,NA,"golimumab",NA,"60.9","moderate"
"#115","VignolaEtAl2004",115,"1","SOLAR",NA,"Placebo-(ICS+LABA)",2004,196,0.536,1,1,12,75,NA,NA,41.8,38.5,14.72,79.4,17.46,2.7821,0.85425,26,NA,NA,2.1,1.35,1,NA,NA,NA,NA,NA,NA,NA,NA,4,0.84,NA,NA,NA,NA,0.4,NA,42.0224,105.056,137,59,NA,NA,0.699,0.301,NA,NA,NA,NA,NA,NA,NA,NA,"Concomitant treatment with long-acting b2-adrenoceptor agonists
and nasal steroids was allowed if patients were on a stabilized regimen
at screening. Asthma exacerbations could be treated with nebulized
and/or inhaled b2-adrenoceptor agonists, a short course (3–10 days)
of systemic corticosteroids or doubling of the inhaled budesonide
TurbuhalerÒ(AstraZeneca) dose in accordance with GINA guidelines
(23).Rhinitis exacerbations could be treated with an oral antihistamine.",NA,NA,NA,NA,NA,NA,"omalizumab",NA,"79.4","moderate"
"#131","OborneEtAl2009",131,"1",NA,"ISRCTN 46018181","placebo-ICS",2009,206,1,1,0,NA,NA,NA,NA,51.54,55,13,83.7,19,2.4,0.7,0.32,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,34,206,177,29,NA,NA,0.859223300970874,0.140776699029126,NA,NA,NA,NA,NA,NA,NA,NA,"no exacerbation rate provided, only n0 and count",NA,NA,NA,NA,NA,NA,NA,NA,"83.7","mild"
"#160","HananiaEtAl2015",160,"1","LUTE and VERSE","NCT01545440 and NCT01545453","placebo-ICS",2015,116,0.5384,1,1,18,75,80,NA,36.2,50,13.3,62.7,10.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,3.3,0.8,4.4,0.8,NA,360,690,NA,NA,NA,38,62.4544,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"Pooled analysis. Seperate results depending on Periostin. Medications allowed: 500–2000 μg/day of fluticasone propionate DPI or
equivalent and second asthma controller medication were long-acting β2-agonists, leukotriene receptor antagonists, long-acting muscarinic antagonists or theophylline. Patients were excluded
if they had received maintenance oral corticosteroid treatment
within the previous three months or treatment with systemic cor-
ticosteroids within the previous four weeks for any reason.",NA,NA,NA,NA,NA,NA,"lebrikizumab",1,"62.7","moderate"
"#524","CastroEtAl2015a",NA,"1",NA,"NCT01287039","placebo-ICS",2015,243,1,1,0,12,75,NA,NA,34,NA,NA,65,19.8,1.93,0.8,NA,NA,NA,2.1,2.3,1,NA,NA,NA,NA,NA,NA,2.76,0.88,4.16,1.09,NA,624,590,NA,1.6,NA,388.8,243,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.02,0.82,NA,NA,"244 were randomised but 1 did not receive treatment. Patients had to receive ICS but could receive LABA (85% were on placebo arm). I have put 0 in the addonlaba field as LABA was not required. ACQ is ACQ-7. Exacerbation rate is the one for OCS >=3 days as that matches our moderate definition  and the count of patients come from the text and not Table 2.",NA,NA,NA,"original literature search",6,"some","reslizumab",1,"65","moderate"
"#524","CastroEtAl2015b",NA,"1",NA,"NCT01285323","placebo-ICS",2015,232,1,1,0,12,75,NA,NA,35,NA,NA,68,18.9,2,0.67,NA,NA,NA,2,1.8,1,NA,NA,NA,NA,NA,NA,2.61,0.79,4.22,1.08,NA,688,682,NA,1.66,NA,385.12,232,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.1,0.69,NA,NA,"Patients had to receive ICS but could receive LABA (83% were on placebo arm). I have put 0 in the addonlaba field as LABA was not required. ACQ is ACQ-7. Exacerbation rate is the one for OCS >=3 days as that matches our moderate definition and the count of patients come from the text and not Table 2.",NA,NA,NA,"original literature search",6,"some","reslizumab",1,"68","moderate"
"#7","OrtegaEtAl2014",7,"1","MENSA","NCT01691521","Placebo",2014,191,0.615,0,0,12,76,NA,NA,44,49,16.33,62.4,18.1,1.86,0.63,30,NA,NA,NA,NA,NA,NA,NA,46.9,19.8,NA,NA,2.28,1.19,NA,NA,NA,320,13,NA,1.74,NA,204.3891,117.465,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.72,NA,NA,NA,"The primary study endpoint was the annualized rate of clinically signiﬁcant exacerbations,",NA,NA,NA,NA,NA,NA,"mepolizumab",1,"62.4","moderate"
"#260","ReissEtAl1998",260,"1",NA,NA,"Placebo",2007,126,0.3831,NA,NA,15,55,80,NA,38.095,36.8,10,68.4,8.7,2.39,0.59,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,48.2706,20,NA,NA,NA,0.16,NA,NA,NA,NA,NA,NA,NA,NA,NA,"no exacerbation rates reported",NA,NA,NA,NA,NA,NA,NA,NA,"68.4","moderate"
"#266","OByrneEtAI2001",266,"1","OPTIMA",NA,"Placebo",2001,239,1,0,0,12,NA,NA,NA,42.3,30.6,9.49,89.9,14.84,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.77,NA,184.03,239,160,79,NA,NA,0.669456066945607,0.330543933054393,NA,NA,91.69,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"89.9","mild"
"#165","OhEtAl2013",165,"1",NA,"NCT00968669","Placebo",2013,82,0.4615,1,0,18,65,NA,NA,35.4,43.6,11.6,70.7,15.9,2.21,0.74,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.8,0.7,3.6,0.8,NA,400,NA,NA,0.58,0.133,21.94894,37.843,NA,NA,NA,NA,NA,NA,NA,NA,72.14,NA,2.25,NA,NA,NA,"Treatment with any other biologic agent or immunosuppressive
medication (apart from ≤10 mg/day oral prednisone or
equivalent, or inhaled or topical corticosteroids) was not
allowed",NA,NA,NA,NA,NA,NA,"MEDI-528 (30, 100, 300 mg)",NA,"70.7","moderate"
"#94","AbuanEtAl2010",94,"1","Study 1-Mild/Moderate",NA,"Placebo",2010,48,0.067,0,0,12,NA,NA,NA,27.1,31.3,12.8,79.5,12.9,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,3.216,3,NA,NA,NA,0.063,NA,NA,NA,80.2,NA,2.79,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"Lidocaine",0,"79.5","moderate"
"#315","DixonEtAI2016",315,"1",NA,"NCT01118312","Placebo",2016,199,0.46,1,1,12,NA,NA,NA,47,26,7.14,85,NA,NA,NA,0.21,NA,NA,NA,NA,NA,NA,NA,NA,NA,17,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.6,NA,114,91.54,171,28,NA,NA,0.86,0.14,NA,NA,85.51,NA,NA,NA,2.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"85","mild"
"#94","AbuanEtAl2010",94,"1","Study 2-OCS",NA,"Placebo",2010,58,0.106,0,0,12,75,85,NA,36.2,53.9,9,59.9,15.3,NA,NA,5.2,10,17.2,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,6.148,22,NA,NA,NA,0.379,NA,NA,NA,60.8,NA,1.72,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"Lidocaine",0,"59.9","severe"
"#324","FitzGeraldEtAI2004",324,"1",NA,NA,"placebo-ICS",2004,148,0.5,1,0,16,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,74,96,52,NA,NA,0.65,0.35,NA,NA,NA,NA,NA,NA,NA,NA,"A special experimental design, only analyzing the Characteristics of patients who had an exacerbation",NA,NA,NA,NA,NA,NA,NA,NA,NA,"mild"
"#320","CorrenEtAI2010",320,"1",NA,"NCT 00436670","Placebo",2010,74,0.3065,1,0,18,65,80,NA,45,39.5,11.99,NA,11.1,2.26,0.65,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.5,0.63,4.75,0.99,NA,380,620,NA,NA,NA,NA,22.681,64,10,NA,NA,0.86,0.14,NA,NA,66.1,NA,2.24,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"67.1","moderate"
"#360","BarnesEtAI2000",360,"1",NA,NA,"Placebo",2000,692,0.249,0,0,12,NA,80,NA,51,32,13,75,16,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,172.308,629,63,NA,NA,0.909,0.091,NA,NA,NA,NA,NA,NA,NA,NA,"Integrated data set for placebo",NA,NA,NA,NA,NA,NA,NA,NA,"75","moderate"
"#366","IsraelEtAI1996",366,"1",NA,NA,"Placebo",1996,135,0.249,0,0,18,60,80,NA,46,32.7,10.46,60.3,12.78,2.26,0.7,0.237,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,4.11,NA,NA,NA,NA,NA,NA,NA,NA,33.615,114,21,NA,NA,0.844,0.156,NA,NA,60.46,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"60.3","moderate"
"#399","IndEtAI2003",399,"1",NA,NA,"Placebo-(ICS+LABA)",2003,160,0.5,1,1,16,75,NA,NA,49,45.7,15.2,NA,NA,2.2,0.8,0.48,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,80,104,56,NA,NA,0.65,0.35,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"severe"
"#468","RosenthalEtAI2000",468,"1",NA,NA,"Placebo",2000,206,0.46,0,0,12,NA,NA,NA,61.65,28.7,11.48,84.3,10.333,3.28,0.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,42,94.76,173,33,NA,NA,0.84,0.16,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"84.3","mild"
"#515","BusseEtAl2001",NA,"1",NA,NA,"placebo-ICS",2001,257,0.3077,1,0,12,75,80,NA,43.2,39,16.07,67.7,14.3,2.4,0.69,0,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,79.0789,197,60,NA,NA,0.767,0.233,NA,NA,69.1,NA,NA,NA,NA,NA,"This study has 2 periods: a stable steroid phase and a steroid reduction phase. I think we should report the stable period and that is the data I have included. No ACT or ACQ","CN-00349975",NA,NA,"original literature search",4,"some","omalizumab",1,"67.7","mild"
"#271","BusseEtAI2008",271,"1",NA,"NCT00028288","placebo-ICS",2008,27,0.23,1,0,18,70,80,NA,NA,41,12.4,68,11.1,2.2,0.5,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,17,NA,NA,NA,NA,NA,NA,200,20,NA,NA,NA,NA,6.21,23,4,NA,NA,0.851851851851852,0.148148148148148,NA,NA,67.03,NA,2.2,0.1,NA,NA,"Two periods were included in the study design: an initial period as an add-on to a stable dose of inhaled corticosteroids (ICS) for 12 weeks, followed by a tapering of ICS for 8 weeks. I believe it is important to emphasize the stable dose period and the variables that I extracted the data from the first period(12 weeks).",NA,NA,NA,NA,NA,NA,NA,NA,"68","moderate"
"#517","DennisEtAl2000",NA,"1","TRUST",NA,"placebo-ICS",2000,486,1,1,0,18,NA,NA,NA,43,NA,NA,85,16,NA,NA,16,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.3,NA,438,337,262,112,112,NA,0.54,0.23,0.23,NA,NA,NA,NA,NA,NA,NA,"No ACT or ACQ","CN-00423889",NA,NA,"original literature search",10,"low","salbutamol",0,"85","mild"
"#518","OByrneEtAl2005",NA,"1","STAY",NA,"Placebo-(ICS+LABA)",2005,925,1,1,1,4,80,NA,NA,44.92,36,19.39,73,NA,2.14,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.68,NA,564,925,666,259,NA,NA,0.72,0.28,NA,NA,NA,NA,NA,NA,NA,NA,"We are reporting the bud+SABA arm. Study is interested in severe exacerbations. 106 (11%) are ageds 4-11. LABA is no as this had to be discontinued before randomisaton. Of the 926 1 patient did not receive treatment and was ecluded from the analysis. Total number of excaaerbations is somewhere between 550 and 600 but it is not clear from the figure and the exact number is not reported","CN-00588179","I think this ID links to the wrong reference and it should be Am J Resp Crit Care Med 2005:171;129. That is what I have used",NA,"identified via conference abstract",21,"some","budesonide/formoterol",0,"73","moderate"
"#519","WeinsteinEtAl2010",NA,"1",NA,NA,"Placebo-(ICS+LABA)",2010,243,0.25,1,0,12,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,60.75,199,44,NA,NA,0.817,0.183,NA,NA,NA,NA,NA,NA,NA,NA,"ITT is an estimate, abstract says 728 rand to 3 arms. Data is for the MF arm","CN-00836911","This is 10 years old. Seems odd there is no full manuscript and only an abstract",NA,"original literature search",25,"some","mometasone furoate/formoterol",0,NA,"severe"
"#520","DeBoeverEtAl2014",NA,"1",NA,"NCT00843193","placebo-ICS",2014,99,0.231,1,1,18,75,80,NA,51,51,12,58,13,1.89,0.67,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.6,0.1,NA,NA,NA,270,3,NA,NA,NA,16,22.869,86,13,NA,NA,0.868686868686869,0.131313131313131,NA,NA,NA,NA,NA,NA,NA,NA,"Patients had to receive ICS but could receive LABA (88% were on placebo arm). I have put 0 in the addonlaba field as LABA was not required. ACQ is ACQ-7","CN-00984687",NA,NA,"original literature search",9,"low","anti–IL-13 mAb",0,"58","severe"
"#521","NathanEtAl2010",NA,"1","P04334",NA,"Placebo",2010,196,0.5,0,0,12,NA,85,NA,37.8,41.9,15.3,72.4,8.4,2.3,0.6,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.5,0.8,5.5,1,NA,NA,NA,NA,NA,NA,NA,98,87,109,NA,NA,0.444,0.556,NA,NA,NA,NA,NA,NA,NA,NA,NA,"CN-00803678",NA,NA,"original literature search",20,"high","mometasone furoate/formoterol",0,"72.4","moderate"
"#522","CastroEtAl2014",NA,"1",NA,"NCT01238861","Placebo-(ICS+LABA)",2014,222,1,1,1,18,75,90,NA,31.44,48.41,12.25,67.62,14.89,NA,NA,0,NA,NA,2.2,0.5,1,NA,NA,NA,NA,NA,NA,2.57,0.88,3.72,1.08,NA,290,360,0.36,0.564,NA,125.208,222,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"CN-01040708",NA,"pooled EOS and non-EOS groups","original literature search",5,"low","benralizumab",1,"67.62","moderate"
"#523","KerstjensEtAl2012a",NA,"1","PrimoTinA-asthma 1","NCT00772538","Placebo-(ICS+LABA)",2012,222,0.923,1,1,18,75,80,NA,35.6,53.9,12.8,54.6,12.2,1.558,0.537,0,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.7,0.7,4.6,1.1,NA,NA,NA,NA,NA,NA,NA,204.906,85,47,21,69,0.382882882882883,0.211711711711712,0.0945945945945946,0.310810810810811,NA,NA,NA,NA,NA,NA,"ACQ is ACQ-7. Exacerbations were only reported on the pool of the 2 studies. Number of patients with at least 1 episode of asthma worsening was 287 (63.2%) on pooled placebo, Number of episodes of asthma worsening per patient year was 2.835 (95% CI 2.511, 3.200). For severe exacerbations Number of patients with at least 1 severe exacerbations was 149 (32.8%) on pooled placebo, Number of episodes of severe exacerbations per patient year was 0.663 (95% CI 0.573, 0.768)",NA,NA,"Exacerbation counts from clinicaltrials.gov (NCT00772538)","identified via conference abstract",15,"low","tiotropium",0,"54.6","severe"
"#523","KerstjensEtAl2012b",NA,"1","PrimoTinA-asthma 2","NCT00776984","Placebo-(ICS+LABA)",2012,234,0.923,1,1,18,75,80,NA,42.3,53.6,11.7,55,12.6,1.598,0.506,0,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.6,0.7,4.7,1.1,NA,NA,NA,NA,NA,NA,NA,215.982,82,53,27,70,0.353448275862069,0.228448275862069,0.116379310344828,0.301724137931034,NA,NA,NA,NA,NA,NA,"ACQ is ACQ-7.",NA,NA,"Exacerbation counts from clinicaltrials.gov (NCT00776984)","identified via conference abstract",15,"low","tiotropium",0,"55","severe"
"#343","BoonsawatEtAI2008",343,"1",NA,NA,"Placebo",2008,155,0.268,0,0,12,79,NA,NA,54,33.4,17.09,96.1,15.3,3.343,0.97,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,41.54,140,12,3,NA,0.903225806451613,0.0774193548387097,0.0193548387096774,NA,NA,NA,3.33,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"96.1","mild"
"#253","Flood-PageEtAl2007",253,"1",NA,NA,"Placebo",2007,126,0.383141762452107,0,1,18,55,NA,NA,38.0952380952381,36.8,10,68.4,8.7,2.39,0.59,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,390,359,NA,NA,NA,NA,48.2758620689655,106,NA,NA,NA,0.84,NA,NA,NA,NA,NA,2.49,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"Mepolizumab",1,"68.4","moderate"
"#525","KerstjensEtAl2015",NA,"1",NA,"NCT01172808, NCT01172821","Placebo-(ICS+LABA)",2015,523,0.4615,1,0,18,75,90,NA,41,42.8,13,73,8.3,2.3,0.7,NA,NA,NA,NA,NA,NA,21.7,12.7,NA,NA,NA,NA,2.18,0.5,4.85,0.91,NA,NA,NA,NA,NA,NA,NA,241.3645,356,167,NA,NA,0.68,0.32,NA,NA,NA,NA,NA,NA,NA,NA,"Two studies but the results are published pooled only for exacerbations. ACQ is ACQ-7. Data in spreadsheet is for asthma worsening. Severe exacerbations were reported in 43 (8%) of the the placebo group","CN-01075829",NA,NA,"original literature search",16,"low","tiotropium, salmeterol",0,"73","moderate"
"#526","DevillierEtAl2016",NA,"1",NA,"NCT00660452","Placebo",2016,157,1,1,0,16,50,NA,NA,42,31.2,8.2,84.6,11.22,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,0.75,0.58,NA,NA,NA,NA,NA,NA,0.04,NA,6.28,157,153,4,NA,NA,0.975,0.025,NA,NA,NA,NA,NA,NA,NA,NA,"This is a dust mite study in asthmatics but the placebo arm seems to be relevant. Having said that I tihnk we should discuss excluding as the patients seem much milder. 162 were rand but only 157 analysed. 20.4% had exacerbations in prior year but no rate given. Baseline ACQ 0.75 (SD=0.58). 4.3% had any exacerbation but I have only oncluded those needed OCS in the spreadsheet. Not clear if the rate is for all exacerbations or only those needing OCS, I think the former; SD was 0.24","CN-01133570",NA,NA,"original literature search",11,"some","dust mite extract",0,"84.6","mild"
"#528","PauwelsEtAl2003",NA,"1","START",NA,"placebo-ICS",2003,3568,3,0,0,5,66,NA,NA,46,24,15,96.4,13.3,NA,NA,11,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,10704,3370,198,NA,NA,0.944506726457399,0.0554932735426009,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"original study referenced by Reddel et al (2017)",23,"low","budesonide",0,"96.4","mild"
"#529","OByrneEtAl2018",NA,"1","SYGMA1","NCT02149199","Placebo-(ICS+LABA)",2018,1282,1,1,0,12,NA,NA,NA,37.8,39,16.7,84.23,13.91,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.55,0.96,5.27,1.01,NA,NA,NA,NA,0.09,NA,89,1282,1204,78,NA,NA,0.939,0.061,NA,NA,NA,NA,NA,NA,NA,NA,"Only using the ICS arm from this study to match SYGMA2. 241 (18.8%) had an exacerbation in the previous year. ACQ is ACQ-5. Exacerbations are called severe in the manuscript and those are in the cells. Manuscript also has moderate/severe exacerbations where the rate is 0.15/year, 11.2% have 1 or more, 170 total events. SHOULD THIS BE INCLUDED?",NA,NA,NA,"original study referenced by O’Byrne et al 2017 (?)",22,"low","budesonide-formoterol",0,"84.23","mild"
"#530","BatemanEtAl2018",NA,"1","SYGMA2","NCT02224157","Placebo-(ICS+LABA)",2018,2087,1,1,0,12,NA,NA,NA,38.2,40.7,17.1,84.1,13.9,NA,NA,2.6,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.53,0.9,NA,NA,NA,NA,NA,NA,0.12,0.0102,221,1981,1903,184,NA,NA,0.912,0.088,NA,NA,NA,NA,NA,NA,NA,NA,"ACQ is ACQ-5. 460 (22%) had an exacerbation in the previous year (362 had 1, 74 had 2 and 24 3 or more). Rate of severe exacerbations 0.12 (95% CI, 0.10 to 0.14) per year, 8.8% had a severe exacerbation",NA,NA,NA,"original study referenced by O’Byrne et al 2017 (?)",1,"low","budesonide-formoterol",0,"84.1","mild"
"#310","LittnerEtAI2005",310,"1",NA,NA,"placebo-ICS",2005,108,0.46,1,0,18,NA,85,NA,33,45,13,83,13,2.7,0.7,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,4.3,1.143,NA,NA,NA,NA,NA,NA,27,49.68,86,17,5,NA,0.796296296296296,0.157407407407407,0.0462962962962963,NA,NA,NA,2.7,0.8,NA,NA,"More inforamtion focus on the Treatment Period 1-Blinded Treatment: 12 weeks, so l only take the Period 1.",NA,NA,NA,NA,NA,NA,NA,NA,"83","mild"
"#516","FitzGeraldEtAl1999",NA,"1",NA,NA,"Placebo-(ICS+LABA)",1999,91,0.462,1,0,NA,NA,NA,NA,36.3,36,12,79.7,16.4,2.67,0.74,0,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,15,42.042,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.68,0.78,NA,NA,"We are considering the “on-demand albuterol” as the placebo arm. Description says adults so I considered the minimum age as 18 but this is an assumption. No ACT or ACQ","CN-00413671",NA,NA,"original literature search",12,"some","formoterol",0,"79.7","moderate"
"#533","MartineauEtAl2015",NA,"1","ViDiAs","NCT00978315","Placebo",2015,125,1,1,0,16,80,NA,NA,43,46.4,13.8,81,20.4,NA,NA,7,NA,NA,2,NA,1,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,125,74,51,NA,NA,0.59,0.41,NA,NA,80.1,22.8,NA,NA,NA,NA,NA,NA,NA,NA,"original study referenced by Martineau et al (2014)",19,"low","vitamin D",0,"81","mild"
"#534","CastroEtAl2018",NA,"1","Liberty Asthma Quest","NCT02414854","Placebo-(ICS+LABA)",2018,638,1,1,1,12,NA,80,NA,34.8,48.2,15.1,58.39,13.54,1.75,0.59,NA,4.02,2.97,NA,2.19,1.85,NA,NA,NA,NA,NA,NA,2.74,0.75,NA,NA,NA,NA,NA,NA,0.917,0.0607,585.046,638,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"original study referenced by Pavord et al. (2018)",7,"low","dupilumab",1,"58.39","severe"
"#535","LeeEtAl2021",NA,"1","CAPTAIN","NCT0294688","Placebo-(ICS+LABA)",2021,813,1,1,1,18,NA,85,NA,38,53.6,13.16,58.45,13.12,1.73,0.59,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.505,0.636,NA,NA,NA,227,NA,NA,0.7202,0.04847,585.5226,813,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"original study referenced by Pavord 2020 (?)",18,"low","fluticasone furoate / umeclidinium / vilanterol",0,"58.45","severe"
"#536","BleekerEtAl2016",NA,"1","SIROCCO","NCT01928771","Placebo-(ICS+LABA)",2016,407,1,1,1,12,75,80,NA,34,48.7,14.9,56.6,15,1.66,0.584,1.23,5,NA,3,1.8,1,NA,NA,NA,NA,NA,NA,2.87,0.94,3.9,1.02,NA,370,NA,NA,1.289,NA,524.623,407,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"original literature search",2,"low","benralizumab",1,"56.6","severe"
"#537","KerwinEtAl2020",NA,"1",NA,"NCT03012061","placebo-ICS",2020,143,1,1,0,18,NA,90,NA,26,49.3,13.93,67.9,12.09,2.11,0.71,NA,NA,NA,NA,NA,NA,33.9,16.71,36.96,17.45,NA,NA,1.7,0.55,5.03,0.93,NA,NA,NA,NA,0.31,NA,44.33,143,122,21,NA,NA,0.85,0.15,NA,NA,NA,NA,NA,NA,NA,NA,"Exacerbations in previous 12 months reported by: 16 (11%) had 1, 4 (3%) had 2 or more. ACQ is ACQ-6. 95%CI around exacerbation rate (0.19-0.50)","CN-02141257",NA,NA,"original literature search",17,"low","umeclidinium",0,"67.9","moderate"
"#538","VanZylSmitEtAl2020",NA,"1","Palladium","NCT02554786","Placebo-(ICS+LABA)",2020,886,0.5,1,0,12,75,85,NA,41,48.1,14.99,67.5,8.65,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,2.3,0.46,NA,NA,NA,NA,NA,NA,0.47,NA,208.21,443,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"CN-02144077",NA,NA,"original literature search",24,"low","mometasone/indacaterol, mometasone, fluticasone/salmeterol",0,"67.5","moderate"
"#539","BrusselleEtAl2013",NA,"1","AZISAST","NCT00760838","Placebo-(ICS+LABA)",2013,54,0.5,1,1,18,75,NA,NA,30,NA,NA,84.8,20.7,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,1.7,1,5.2,1.1,NA,NA,NA,NA,NA,NA,27,27,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA,"Age was reported as median so not included. 47 (87%)had exacerbation in previous year. Eosinophil count was median so not recorded. ACQ is ACQ-7. Not clear if this is an annualised rate but the count of events is correct",NA,NA,NA,"identified via conference abstract",3,"low","azithromycin",0,"84.8","mild"

